Essence of independence: Hodge theory of matroids since June Huh

Matroids are combinatorial abstractions of independence, a ubiquitous notion that pervades many branches of mathematics. June Huh and his collaborators recently made spectacular breakthroughs by developing a Hodge theory of matroids that resolved several long-standing conjectures in matroid theory. We survey the main results in this development and ideas behind them.

==> README-CEB-L.TXT <==
%-----------------------------------------------------------------------------
% Beginning of README-CEB-L.TXT
%-----------------------------------------------------------------------------

                    AMERICAN MATHEMATICAL SOCIETY
                          201 Charles Street
                   Providence, RI  02904-2294  USA


AMS AUTHOR PACKAGE FOR CURRENT EVENTS BULLETIN
----------------------------------------------

This package contains files to help authors who use LaTeX to prepare an
article for publication in the AMS Current Events Bulletin.  We assume
that the following software is installed on the user's system.

    LaTeX           version 2e, December 1995 or later
    AMS-LaTeX       version 2.0, December 1999 or later
    AMSFonts        version 2.0, January 1995 or later

We also assume that the user is familiar with LaTeX and AMS-LaTeX document
structuring commands such as \section, \footnote, \newtheorem, etc., and
with the techniques for inputting math expressions.

1) This package contains the following files.

general files

    README-CEB-L.TXT     overview of this package (this file)
    README-CEB-L.PDF     the same file in pdf form
    Author_Handbook_Journals.pdf  Instructions

publication-specific files

    ceb-l.cls            document class file
    ceb-l-template.tex   topmatter template

sample file

    journal.tex          sample article

2) Start by printing or viewing the file Author_Handbook_Journals.pdf.
This is an instruction manual for using AMS-LaTeX author packages.

3) If your article will contain graphics (line art, photographs,
and other forms of illustrations), go to the web page
    http://www.ams.org/ams/ceb.html  
and read the guidelines for creating graphics.  By following these
guidelines, you will ensure that your graphics will be reproduced
accurately in print and on-line.

4) Two files are listed above under "publication-specific files". 

ceb-l.cls file is the document class which provides the formatting
and other elements specific to this publication.

ceb-l-template.tex is a template file that contains all the tags required
in the top matter for this publication, as well as a starting set of
theorem styles and commentary on other common elements such as figures.

Copy the template file to "filename.tex", where "filename" is the name
that will identify your article.  (A good choice will contain your last
name or other unique information.)  Be sure to follow instructions that
appear as comments in the file.

5) By default, the "sample article" file listed above uses the basic
AMS journal article style, amsart.cls.

Modify the \documentclass{amsart} line in this file to be
\documentclass{ceb} and then LaTeX it, in order to view the
printed style for this publication.

Do NOT use the sample article as a "starter" for your article.  Use
the template file instead.  The sample article should be used only for
reference.


Should you have any technical questions that aren't answered by the FAQ,
please contact our Publications Technical Group.  The most effective
method is to send electronic mail to tech-support@ams.org, including a
concise statement of the problem, along with (if appropriate) a brief
file that illustrates the problem and the log of your attempt to LaTeX
the file.  If email is not an option, you can call 800-321-4AMS
(800-321-4267, in the U.S. or Canada) or 401-455-4080, or write to
Technical Support, Publications Technical Group, AMS, 201 Charles Street,
Providence, RI 02904-2294.

[2019/11/12]
%-----------------------------------------------------------------------------
% End of README-CEB-L.TXT
%-----------------------------------------------------------------------------

